Automated Runge-Kutta-Nystr\"om time stepping for finite element methods in Irksome

Irksome is a library based on the Unified Form Language (UFL) that automates the application of Runge-Kutta time-stepping methods for finite element spatial discretizations of partial differential equations (PDEs). This paper describes recent updates to Irksome that allow users to express semidiscrete forms of PDEs that contain second-order temporal derivatives, whence it generates stage-coupled variational problems to be solved at each time step for Runge-Kutta-Nystr\"om methods. Firedrake then generates code for these variational problems and provides a rich interface to PETSc for solving them. Directly discretizing second-order time derivatives with Runge-Kutta-Nystr\"om methods provides several advantages relative to discretizing a rewritten first-order system with a standard Runge-Kutta method. Besides working with an interface closer to the problem formulation in UFL, avoiding these auxiliary variables means that Runge-Kutta-Nystr\"om methods lead to smaller algebraic systems and better run-time. Our numerical results indicate that, with effective preconditioning, fully implicit Runge-Kutta-Nystr\"om methods can be made competitive with more traditional explicit methods for wave equations. They are also (essentially) required to discretize wave-type equations with higher-order spatial derivatives. We also provide numerical experiments for fully dynamic poroelasticity, a system of mixed temporal order, where our time-stepping and algebraic solvers perform effectively even as we approach the incompressible limit.

==> biot_0.4999_Nystrom_Radau_1stage.txt <==
nt, Nx, ref, deg, stages, time, its, u, p, w_mass, w_div, product
8, 32, 1, 1, 1, 2.6929335400000003, 10.375, 611.6938661452766, 75953.94277637354, 1.4245549356927707e-05, 0.09391349556039108, 616.594571982747
16, 64, 2, 1, 1, 15.913271792, 12.75, 305.91602377703066, 37279.15119354324, 7.24065225376533e-06, 0.04770541653884232, 308.2383122471165
32, 128, 3, 1, 1, 138.97262120399998, 15.84375, 152.96664966515627, 18465.17638338318, 3.647387023860926e-06, 0.02402740021326729, 154.10103886750096


==> biot_0.4999_Nystrom_Radau_2stages.txt <==
nt, Nx, ref, deg, stages, time, its, u, p, w_mass, w_div, product
8, 32, 1, 3, 2, 36.75498205700001, 14.125, 0.16140675582690592, 15.100373276004568, 1.940684319509392e-07, 0.0013233697413474247, 0.23046124188334466
16, 64, 2, 3, 2, 316.588039091, 15.1875, 0.020184791139166127, 2.6901294297684393, 3.037724751358589e-08, 0.00022227925205771767, 0.02457688959024523
32, 128, 3, 3, 2, 2532.440989111, 14.6875, 0.0025409212357602458, 0.40603371069896743, 5.042736438983836e-09, 4.2566891528315546e-05, 0.0028912317052487216


==> biot_0.4999_footing_nystrom.txt <==
nt, Nx, ref, time, its
8, 32, 1, 87.480062933, 34.875
16, 64, 2, 633.469396894, 33.625
32, 128, 3, 5128.167414576001, 32.5625
64, 256, 4, 40034.264531385, 30.96875


==> biot_0.4999_footing_rk.txt <==
nt, Nx, ref, time, its
8, 32, 1, 386.020894054, 98.625
16, 64, 2, 3630.8509998649997, 95.5


==> biot_0.49_Nystrom_GL.txt <==
nt, Nx, ref, time, its, u, p, w_mass, w_div, product
8, 32, 1, 13.442032510999999, 12.125, 1.6145448946777747, 1524.1894802067309, 4.770905957881852e-07, 0.008710054637945405, 3.153115127004912
16, 64, 2, 121.686716381, 15.875, 0.6315371548429716, 778.9131856752239, 1.1961051286288906e-07, 0.0086865121351103, 1.5197220053208726
32, 128, 3, 1144.724509357, 19.125, 0.28893026951730594, 390.17161665192214, 4.9623204701051225e-08, 0.0169264274219041, 0.7948785708956303


==> biot_0.49_Nystrom_Radau.txt <==
nt, Nx, ref, time, its, u, p, w_mass, w_div, product
8, 32, 1, 14.969763367, 13.375, 1.1920955800111663, 11.667027995371013, 1.0689188118354818e-07, 0.0007610285168401643, 1.1935360754010889
16, 64, 2, 104.022066222, 13.25, 0.2980991354480264, 1.3787941155280146, 1.1478467148767937e-08, 8.826393257332486e-05, 0.29812574800031655
32, 128, 3, 827.1268687319999, 13.375, 0.07452796185623775, 0.40054455423347185, 4.2117422981925967e-10, 6.89640295625171e-06, 0.0745312808029409


==> biot_0.49_Nystrom_Radau_1stage.txt <==
nt, Nx, ref, deg, stages, time, its, u, p, w_mass, w_div, product
8, 32, 1, 1, 1, 2.764391283, 10.625, 62.806829956342646, 75953.94286805643, 1.425348717122413e-05, 0.09404743780861045, 145.67448346829337
16, 64, 2, 1, 1, 16.035281614000002, 12.9375, 31.410934908616657, 37279.151178257365, 7.244415336020119e-06, 0.047761155311361825, 71.6959262904454
32, 128, 3, 1, 1, 124.56832693599999, 14.0, 15.706427392104047, 18465.17638231526, 3.649249476809121e-06, 0.024052715543551886, 35.569974323607994


==> biot_0.49_Nystrom_Radau_2stages.txt <==
nt, Nx, ref, deg, stages, time, its, u, p, w_mass, w_div, product
8, 32, 1, 3, 2, 43.265285953, 18.25, 0.02060067225382974, 11.666941082349677, 1.0689410948573539e-07, 0.0007604586067123199, 0.06209940963982146
16, 64, 2, 3, 2, 419.97598173899996, 21.625, 0.0033843568115653963, 1.3787780339353006, 1.147852724422584e-08, 8.792638450748612e-05, 0.005219484682285543
32, 128, 3, 3, 2, 2908.3065884489997, 17.71875, 0.0004667372623117929, 0.40054850266901065, 4.212226454368527e-10, 6.615972116199313e-06, 0.0008434060721997172


==> biot_0.49_RK_GL.txt <==
nt, Nx, ref, time, its, u, p, w_mass, w_div, product
8, 32, 1, 58.365390359, 12.875, 1.6145080732364545, 1524.1465021031313, 4.76682992213879e-07, 0.008694877285829516, 3.1528150656132015
16, 64, 2, 224.960801135, 14.0625, 0.6318169860979967, 779.1219917204221, 1.2595215641790096e-07, 0.009233876338880074, 1.5243717623530868
32, 128, 3, 1754.6279795340001, 13.40625, 0.289129854319254, 390.14125719575384, 5.850137462720535e-08, 0.0170993354960381, 0.796115730713345


==> biot_0.49_footing_nystrom.txt <==
nt, Nx, ref, time, its
8, 32, 1, 61.700192159000004, 22.5
16, 64, 2, 427.48416757800004, 22.1875
32, 128, 3, 3517.092578173, 21.90625
64, 256, 4, 28000.075785497003, 21.109375


==> biot_0.49_footing_rk.txt <==
nt, Nx, ref, time, its
8, 32, 1, 121.878215932, 23.5
16, 64, 2, 971.214060102, 23.6875
32, 128, 3, 8105.715371558001, 23.625
64, 256, 4, 66849.055882648, 23.65625


==> central_energy_1per_nx32_deg2.dat <==
t,E
0.000000e+00,1.850550e+00
4.811252e-03,1.851818e+00
9.622504e-03,1.853084e+00
1.443376e-02,1.854344e+00
1.924501e-02,1.855594e+00
2.405626e-02,1.856831e+00
2.886751e-02,1.858052e+00
3.367877e-02,1.859253e+00
3.849002e-02,1.860431e+00
4.330127e-02,1.861583e+00
4.811252e-02,1.862706e+00
5.292377e-02,1.863796e+00
5.773503e-02,1.864850e+00
6.254628e-02,1.865867e+00
6.735753e-02,1.866842e+00
7.216878e-02,1.867773e+00
7.698004e-02,1.868658e+00
8.179129e-02,1.869495e+00
8.660254e-02,1.870280e+00
9.141379e-02,1.871012e+00
9.622504e-02,1.871689e+00
1.010363e-01,1.872309e+00
1.058475e-01,1.872870e+00
1.106588e-01,1.873370e+00
1.154701e-01,1.873809e+00
1.202813e-01,1.874185e+00
1.250926e-01,1.874498e+00
1.299038e-01,1.874745e+00
1.347151e-01,1.874927e+00
1.395263e-01,1.875043e+00
1.443376e-01,1.875093e+00
1.491488e-01,1.875076e+00
1.539601e-01,1.874993e+00
1.587713e-01,1.874844e+00
1.635826e-01,1.874629e+00
1.683938e-01,1.874349e+00
1.732051e-01,1.874005e+00
1.780163e-01,1.873597e+00
1.828276e-01,1.873127e+00
1.876388e-01,1.872595e+00
1.924501e-01,1.872005e+00
1.972613e-01,1.871356e+00
2.020726e-01,1.870651e+00
2.068838e-01,1.869892e+00
2.116951e-01,1.869081e+00
2.165064e-01,1.868220e+00
2.213176e-01,1.867311e+00
2.261289e-01,1.866358e+00
2.309401e-01,1.865361e+00
2.357514e-01,1.864326e+00
2.405626e-01,1.863253e+00
2.453739e-01,1.862146e+00
2.501851e-01,1.861008e+00
2.549964e-01,1.859843e+00
2.598076e-01,1.858653e+00
2.646189e-01,1.857441e+00
2.694301e-01,1.856212e+00
2.742414e-01,1.854968e+00
2.790526e-01,1.853712e+00
2.838639e-01,1.852449e+00
2.886751e-01,1.851182e+00
2.934864e-01,1.849913e+00
2.982976e-01,1.848648e+00
3.031089e-01,1.847388e+00
3.079201e-01,1.846138e+00
3.127314e-01,1.844901e+00
3.175426e-01,1.843680e+00
3.223539e-01,1.842479e+00
3.271652e-01,1.841301e+00
3.319764e-01,1.840149e+00
3.367877e-01,1.839026e+00
3.415989e-01,1.837936e+00
3.464102e-01,1.836882e+00
3.512214e-01,1.835865e+00
3.560327e-01,1.834890e+00
3.608439e-01,1.833959e+00
3.656552e-01,1.833074e+00
3.704664e-01,1.832238e+00
3.752777e-01,1.831453e+00
3.800889e-01,1.830721e+00
3.849002e-01,1.830044e+00
3.897114e-01,1.829424e+00
3.945227e-01,1.828863e+00
3.993339e-01,1.828363e+00
4.041452e-01,1.827924e+00
4.089564e-01,1.827548e+00
4.137677e-01,1.827236e+00
4.185789e-01,1.826989e+00
4.233902e-01,1.826807e+00
4.282014e-01,1.826691e+00
4.330127e-01,1.826641e+00
4.378240e-01,1.826658e+00
4.426352e-01,1.826741e+00
4.474465e-01,1.826890e+00
4.522577e-01,1.827105e+00
4.570690e-01,1.827386e+00
4.618802e-01,1.827730e+00
4.666915e-01,1.828138e+00
4.715027e-01,1.828608e+00
4.763140e-01,1.829139e+00
4.811252e-01,1.829730e+00
4.859365e-01,1.830379e+00
4.907477e-01,1.831084e+00
4.955590e-01,1.831843e+00
5.003702e-01,1.832654e+00
5.051815e-01,1.833515e+00
5.099927e-01,1.834424e+00
5.148040e-01,1.835378e+00
5.196152e-01,1.836374e+00
5.244265e-01,1.837410e+00
5.292377e-01,1.838483e+00
5.340490e-01,1.839590e+00
5.388603e-01,1.840728e+00
5.436715e-01,1.841893e+00
5.484828e-01,1.843083e+00
5.532940e-01,1.844295e+00
5.581053e-01,1.845524e+00
5.629165e-01,1.846768e+00
5.677278e-01,1.848024e+00
5.725390e-01,1.849287e+00
5.773503e-01,1.850554e+00
5.821615e-01,1.851823e+00
5.869728e-01,1.853088e+00
5.917840e-01,1.854348e+00
5.965953e-01,1.855598e+00
6.014065e-01,1.856835e+00
6.062178e-01,1.858056e+00
6.110290e-01,1.859257e+00
6.158403e-01,1.860435e+00
6.206515e-01,1.861587e+00
6.254628e-01,1.862709e+00
6.302740e-01,1.863799e+00
6.350853e-01,1.864854e+00
6.398965e-01,1.865870e+00
6.447078e-01,1.866845e+00
6.495191e-01,1.867776e+00
6.543303e-01,1.868661e+00
6.591416e-01,1.869498e+00
6.639528e-01,1.870283e+00
6.687641e-01,1.871015e+00
6.735753e-01,1.871691e+00
6.783866e-01,1.872311e+00
6.831978e-01,1.872871e+00
6.880091e-01,1.873372e+00
6.928203e-01,1.873811e+00
6.976316e-01,1.874187e+00
7.024428e-01,1.874499e+00
7.072541e-01,1.874746e+00
7.120653e-01,1.874927e+00
7.168766e-01,1.875043e+00
7.216878e-01,1.875093e+00
7.264991e-01,1.875076e+00
7.313103e-01,1.874993e+00
7.361216e-01,1.874843e+00
7.409328e-01,1.874628e+00
7.457441e-01,1.874348e+00
7.505553e-01,1.874003e+00
7.553666e-01,1.873595e+00
7.601779e-01,1.873125e+00
7.649891e-01,1.872594e+00
7.698004e-01,1.872003e+00
7.746116e-01,1.871354e+00
7.794229e-01,1.870649e+00
7.842341e-01,1.869890e+00
7.890454e-01,1.869078e+00
7.938566e-01,1.868217e+00
7.986679e-01,1.867308e+00
8.034791e-01,1.866354e+00
8.082904e-01,1.865358e+00
8.131016e-01,1.864322e+00
8.179129e-01,1.863249e+00
8.227241e-01,1.862142e+00
8.275354e-01,1.861004e+00
8.323466e-01,1.859839e+00
8.371579e-01,1.858649e+00
8.419691e-01,1.857437e+00
8.467804e-01,1.856208e+00
8.515916e-01,1.854963e+00
8.564029e-01,1.853708e+00
8.612142e-01,1.852445e+00
8.660254e-01,1.851177e+00
8.708367e-01,1.849909e+00
8.756479e-01,1.848643e+00
8.804592e-01,1.847384e+00
8.852704e-01,1.846134e+00
8.900817e-01,1.844897e+00
8.948929e-01,1.843676e+00
8.997042e-01,1.842475e+00
9.045154e-01,1.841297e+00
9.093267e-01,1.840145e+00
9.141379e-01,1.839023e+00
9.189492e-01,1.837933e+00
9.237604e-01,1.836878e+00
9.285717e-01,1.835862e+00
9.333829e-01,1.834887e+00
9.381942e-01,1.833956e+00
9.430054e-01,1.833071e+00
9.478167e-01,1.832235e+00
9.526279e-01,1.831450e+00
9.574392e-01,1.830718e+00
9.622504e-01,1.830042e+00
9.670617e-01,1.829422e+00
9.718730e-01,1.828862e+00
9.766842e-01,1.828361e+00
9.814955e-01,1.827922e+00
9.863067e-01,1.827547e+00
9.911180e-01,1.827235e+00
9.959292e-01,1.826988e+00
1.000740e+00,1.826806e+00
1.005552e+00,1.826691e+00
1.010363e+00,1.826641e+00
1.015174e+00,1.826658e+00
1.019985e+00,1.826742e+00
1.024797e+00,1.826891e+00
1.029608e+00,1.827106e+00
1.034419e+00,1.827387e+00
1.039230e+00,1.827731e+00
1.044042e+00,1.828139e+00
1.048853e+00,1.828610e+00
1.053664e+00,1.829141e+00
1.058475e+00,1.829732e+00
1.063287e+00,1.830381e+00
1.068098e+00,1.831086e+00
1.072909e+00,1.831846e+00
1.077721e+00,1.832657e+00
1.082532e+00,1.833518e+00
1.087343e+00,1.834427e+00
1.092154e+00,1.835381e+00
1.096966e+00,1.836378e+00
1.101777e+00,1.837414e+00
1.106588e+00,1.838487e+00
1.111399e+00,1.839594e+00
1.116211e+00,1.840732e+00
1.121022e+00,1.841897e+00
1.125833e+00,1.843087e+00
1.130644e+00,1.844299e+00
1.135456e+00,1.845528e+00
1.140267e+00,1.846773e+00
1.145078e+00,1.848028e+00
1.149889e+00,1.849291e+00
1.154701e+00,1.850559e+00


==> gl2_energy_1per_nx32_deg2.dat <==
t,E
0.000000e+00,1.850550e+00
7.216878e-02,1.850550e+00
1.443376e-01,1.850550e+00
2.165064e-01,1.850550e+00
2.886751e-01,1.850550e+00
3.608439e-01,1.850550e+00
4.330127e-01,1.850550e+00
5.051815e-01,1.850550e+00
5.773503e-01,1.850550e+00
6.495191e-01,1.850550e+00
7.216878e-01,1.850550e+00
7.938566e-01,1.850550e+00
8.660254e-01,1.850550e+00
9.381942e-01,1.850550e+00
1.010363e+00,1.850550e+00
1.082532e+00,1.850550e+00
1.154701e+00,1.850550e+00


==> hex.central.deg1.csv <==
N,its,nt,error,time
4, 1, 23, 0.016539939805927974, 0.041276143999999904
8, 1, 46, 0.0045546095380658335, 0.8063164410000001
16, 1, 91, 0.0012637716608204987, 0.9067070580000001
32, 1, 182, 0.0003360649441438158, 2.3242977810000003
64, 1, 363, 8.682240527338723e-05, 26.053608651999994


==> hex.central.deg2.csv <==
N,its,nt,error,time
4, 1, 60, 0.002188363206249478, 0.14179928100000005
8, 1, 120, 0.00024553496174767705, 1.430052029
16, 1, 240, 3.040226047391441e-05, 3.9269799640000005
32, 1, 479, 3.7578959591782986e-06, 49.58758019
64, 1, 958, 4.6807779839674287e-07, 839.469290015


==> hex.nystrom.deg1.csv <==
N,its,nt,error,time
4, 4.0, 32, 0.05000901919900215, 0.28553915399999996
8, 4.0, 64, 0.007801362317599743, 0.46031428800000007
16, 4.0, 128, 0.0015986642658780289, 1.3251178209999999
32, 4.0, 256, 0.0003735799705692548, 11.416463926
64, 4.0, 512, 9.123737278798571e-05, 177.79096867599998


==> hex.nystrom.deg2.csv <==
N,its,nt,error,time
4, 4.0, 64, 0.0019453330495525088, 0.4582810770000001
8, 4.0, 128, 0.0002375016940334273, 1.6526202110000001
16, 4.0, 256, 2.9258922390723192e-05, 17.017603986999998
32, 4.0, 512, 3.628394037680198e-06, 284.47941459500004
64, 4.0, 1024, 4.519299746491214e-07, 4735.691410012


==> hex.rkn.deg1.cfl2.csv <==
N,its,nt,error,time
4, 11.0, 4, 0.09056754237208836, 0.254785096
8, 11.625, 8, 0.0057819254882717965, 0.30247758199999997
16, 12.0, 16, 0.0014639408097807793, 0.613122476
32, 11.0, 32, 0.0003622500791778228, 5.466323052
64, 11.046875, 64, 9.001581894936198e-05, 114.041225109


==> hex.rkn.deg2.cfl2.csv <==
N,its,nt,error,time
4, 8.75, 4, 0.13334972716509683, 0.25731364199999995
8, 8.0, 8, 0.0014832183112623203, 0.38063756800000015
16, 8.0, 16, 2.776901095812369e-05, 2.026707966
32, 8.0, 32, 3.331593749435728e-06, 35.453457654
64, 7.9375, 64, 4.1664827325157815e-07, 576.9502342210001


==> hex.rkn.deg3.cfl2.csv <==
N,its,nt,error,time
4, 10.0, 4, 0.13387543212715228, 0.2901950740000001
8, 11.375, 8, 0.0014628991420640128, 0.988950944
16, 10.6875, 16, 7.241951523033392e-06, 14.988394135
32, 10.09375, 32, 3.4213219674460245e-08, 233.38773280400002
64, 9.109375, 64, 1.920146482785895e-09, 3320.457391089


==> nystrom_energy_1per_nx32_deg2.dat <==
t,E
0.000000e+00,1.850550e+00
4.510549e-03,1.850550e+00
9.021098e-03,1.850550e+00
1.353165e-02,1.850549e+00
1.804220e-02,1.850549e+00
2.255274e-02,1.850548e+00
2.706329e-02,1.850548e+00
3.157384e-02,1.850547e+00
3.608439e-02,1.850546e+00
4.059494e-02,1.850545e+00
4.510549e-02,1.850544e+00
4.961604e-02,1.850543e+00
5.412659e-02,1.850541e+00
5.863714e-02,1.850540e+00
6.314769e-02,1.850539e+00
6.765823e-02,1.850537e+00
7.216878e-02,1.850535e+00
7.667933e-02,1.850534e+00
8.118988e-02,1.850532e+00
8.570043e-02,1.850530e+00
9.021098e-02,1.850528e+00
9.472153e-02,1.850526e+00
9.923208e-02,1.850524e+00
1.037426e-01,1.850522e+00
1.082532e-01,1.850520e+00
1.127637e-01,1.850518e+00
1.172743e-01,1.850516e+00
1.217848e-01,1.850513e+00
1.262954e-01,1.850511e+00
1.308059e-01,1.850509e+00
1.353165e-01,1.850507e+00
1.398270e-01,1.850504e+00
1.443376e-01,1.850502e+00
1.488481e-01,1.850500e+00
1.533587e-01,1.850497e+00
1.578692e-01,1.850495e+00
1.623798e-01,1.850493e+00
1.668903e-01,1.850490e+00
1.714009e-01,1.850488e+00
1.759114e-01,1.850486e+00
1.804220e-01,1.850484e+00
1.849325e-01,1.850482e+00
1.894431e-01,1.850480e+00
1.939536e-01,1.850478e+00
1.984642e-01,1.850476e+00
2.029747e-01,1.850474e+00
2.074853e-01,1.850472e+00
2.119958e-01,1.850470e+00
2.165064e-01,1.850469e+00
2.210169e-01,1.850467e+00
2.255274e-01,1.850466e+00
2.300380e-01,1.850464e+00
2.345485e-01,1.850463e+00
2.390591e-01,1.850462e+00
2.435696e-01,1.850460e+00
2.480802e-01,1.850459e+00
2.525907e-01,1.850459e+00
2.571013e-01,1.850458e+00
2.616118e-01,1.850457e+00
2.661224e-01,1.850456e+00
2.706329e-01,1.850456e+00
2.751435e-01,1.850455e+00
2.796540e-01,1.850455e+00
2.841646e-01,1.850455e+00
2.886751e-01,1.850455e+00
2.931857e-01,1.850455e+00
2.976962e-01,1.850455e+00
3.022068e-01,1.850455e+00
3.067173e-01,1.850456e+00
3.112279e-01,1.850456e+00
3.157384e-01,1.850457e+00
3.202490e-01,1.850458e+00
3.247595e-01,1.850458e+00
3.292701e-01,1.850459e+00
3.337806e-01,1.850460e+00
3.382912e-01,1.850462e+00
3.428017e-01,1.850463e+00
3.473123e-01,1.850464e+00
3.518228e-01,1.850465e+00
3.563334e-01,1.850467e+00
3.608439e-01,1.850469e+00
3.653545e-01,1.850470e+00
3.698650e-01,1.850472e+00
3.743756e-01,1.850474e+00
3.788861e-01,1.850476e+00
3.833967e-01,1.850478e+00
3.879072e-01,1.850479e+00
3.924178e-01,1.850482e+00
3.969283e-01,1.850484e+00
4.014389e-01,1.850486e+00
4.059494e-01,1.850488e+00
4.104600e-01,1.850490e+00
4.149705e-01,1.850492e+00
4.194811e-01,1.850494e+00
4.239916e-01,1.850497e+00
4.285022e-01,1.850499e+00
4.330127e-01,1.850501e+00
4.375233e-01,1.850503e+00
4.420338e-01,1.850506e+00
4.465443e-01,1.850508e+00
4.510549e-01,1.850510e+00
4.555654e-01,1.850512e+00
4.600760e-01,1.850515e+00
4.645865e-01,1.850517e+00
4.690971e-01,1.850519e+00
4.736076e-01,1.850521e+00
4.781182e-01,1.850523e+00
4.826287e-01,1.850525e+00
4.871393e-01,1.850527e+00
4.916498e-01,1.850529e+00
4.961604e-01,1.850530e+00
5.006709e-01,1.850532e+00
5.051815e-01,1.850534e+00
5.096920e-01,1.850535e+00
5.142026e-01,1.850537e+00
5.187131e-01,1.850538e+00
5.232237e-01,1.850539e+00
5.277342e-01,1.850540e+00
5.322448e-01,1.850541e+00
5.367553e-01,1.850542e+00
5.412659e-01,1.850543e+00
5.457764e-01,1.850544e+00
5.502870e-01,1.850545e+00
5.547975e-01,1.850545e+00
5.593081e-01,1.850546e+00
5.638186e-01,1.850546e+00
5.683292e-01,1.850546e+00
5.728397e-01,1.850546e+00
5.773503e-01,1.850546e+00
5.818608e-01,1.850546e+00
5.863714e-01,1.850546e+00
5.908819e-01,1.850546e+00
5.953925e-01,1.850545e+00
5.999030e-01,1.850545e+00
6.044136e-01,1.850544e+00
6.089241e-01,1.850543e+00
6.134347e-01,1.850542e+00
6.179452e-01,1.850541e+00
6.224558e-01,1.850540e+00
6.269663e-01,1.850539e+00
6.314769e-01,1.850538e+00
6.359874e-01,1.850537e+00
6.404980e-01,1.850535e+00
6.450085e-01,1.850534e+00
6.495191e-01,1.850532e+00
6.540296e-01,1.850530e+00
6.585402e-01,1.850528e+00
6.630507e-01,1.850527e+00
6.675612e-01,1.850525e+00
6.720718e-01,1.850523e+00
6.765823e-01,1.850521e+00
6.810929e-01,1.850519e+00
6.856034e-01,1.850516e+00
6.901140e-01,1.850514e+00
6.946245e-01,1.850512e+00
6.991351e-01,1.850510e+00
7.036456e-01,1.850508e+00
7.081562e-01,1.850505e+00
7.126667e-01,1.850503e+00
7.171773e-01,1.850501e+00
7.216878e-01,1.850498e+00
7.261984e-01,1.850496e+00
7.307089e-01,1.850494e+00
7.352195e-01,1.850491e+00
7.397300e-01,1.850489e+00
7.442406e-01,1.850487e+00
7.487511e-01,1.850485e+00
7.532617e-01,1.850482e+00
7.577722e-01,1.850480e+00
7.622828e-01,1.850478e+00
7.667933e-01,1.850476e+00
7.713039e-01,1.850474e+00
7.758144e-01,1.850472e+00
7.803250e-01,1.850470e+00
7.848355e-01,1.850468e+00
7.893461e-01,1.850467e+00
7.938566e-01,1.850465e+00
7.983672e-01,1.850463e+00
8.028777e-01,1.850462e+00
8.073883e-01,1.850461e+00
8.118988e-01,1.850459e+00
8.164094e-01,1.850458e+00
8.209199e-01,1.850457e+00
8.254305e-01,1.850456e+00
8.299410e-01,1.850455e+00
8.344516e-01,1.850454e+00
8.389621e-01,1.850453e+00
8.434727e-01,1.850453e+00
8.479832e-01,1.850452e+00
8.524938e-01,1.850452e+00
8.570043e-01,1.850452e+00
8.615149e-01,1.850451e+00
8.660254e-01,1.850451e+00
8.705360e-01,1.850451e+00
8.750465e-01,1.850452e+00
8.795571e-01,1.850452e+00
8.840676e-01,1.850452e+00
8.885781e-01,1.850453e+00
8.930887e-01,1.850453e+00
8.975992e-01,1.850454e+00
9.021098e-01,1.850455e+00
9.066203e-01,1.850456e+00
9.111309e-01,1.850457e+00
9.156414e-01,1.850458e+00
9.201520e-01,1.850459e+00
9.246625e-01,1.850461e+00
9.291731e-01,1.850462e+00
9.336836e-01,1.850463e+00
9.381942e-01,1.850465e+00
9.427047e-01,1.850467e+00
9.472153e-01,1.850468e+00
9.517258e-01,1.850470e+00
9.562364e-01,1.850472e+00
9.607469e-01,1.850474e+00
9.652575e-01,1.850476e+00
9.697680e-01,1.850478e+00
9.742786e-01,1.850480e+00
9.787891e-01,1.850482e+00
9.832997e-01,1.850484e+00
9.878102e-01,1.850486e+00
9.923208e-01,1.850489e+00
9.968313e-01,1.850491e+00
1.001342e+00,1.850493e+00
1.005852e+00,1.850495e+00
1.010363e+00,1.850498e+00
1.014874e+00,1.850500e+00
1.019384e+00,1.850502e+00
1.023895e+00,1.850504e+00
1.028405e+00,1.850507e+00
1.032916e+00,1.850509e+00
1.037426e+00,1.850511e+00
1.041937e+00,1.850513e+00
1.046447e+00,1.850515e+00
1.050958e+00,1.850517e+00
1.055468e+00,1.850519e+00
1.059979e+00,1.850521e+00
1.064490e+00,1.850523e+00
1.069000e+00,1.850525e+00
1.073511e+00,1.850527e+00
1.078021e+00,1.850528e+00
1.082532e+00,1.850530e+00
1.087042e+00,1.850532e+00
1.091553e+00,1.850533e+00
1.096063e+00,1.850534e+00
1.100574e+00,1.850536e+00
1.105084e+00,1.850537e+00
1.109595e+00,1.850538e+00
1.114106e+00,1.850539e+00
1.118616e+00,1.850540e+00
1.123127e+00,1.850540e+00
1.127637e+00,1.850541e+00
1.132148e+00,1.850542e+00
1.136658e+00,1.850542e+00
1.141169e+00,1.850542e+00
1.145679e+00,1.850543e+00
1.150190e+00,1.850543e+00
1.154701e+00,1.850543e+00


==> plate.central.HCT-3.csv <==
level,N,timesteps,iterations,runtime,dt,errorL2,rateL2,errorH1,rateH1,errorH2,rateH2
1,8,13260,9,1.326396e+01,7.541478e-05,1.762581e-05,nan,1.202391e-04,nan,5.782898e-03,nan
2,16,54058,8,1.168141e+02,1.849865e-05,1.497602e-06,3.556963e+00,1.383097e-05,3.119932e+00,1.669445e-03,1.792425e+00
3,32,217396,7,1.467191e+03,4.599901e-06,1.070907e-07,3.805748e+00,1.581638e-06,3.128411e+00,4.431943e-04,1.913357e+00
4,64,870792,8,3.151477e+04,1.148380e-06,5.858623e-09,4.192128e+00,2.021647e-07,2.967817e+00,1.228186e-04,1.851410e+00


==> plate.nystrom.GaussLegendre-2.HCT-3.csv <==
level,N,timesteps,iterations,runtime,dt,errorL2,rateL2,errorH1,rateH1,errorH2,rateH2
1,8,8,127,4.618216e-01,1.250000e-01,1.764001e-05,nan,1.202993e-04,nan,5.782903e-03,nan
2,16,16,225,2.062442e+00,6.250000e-02,1.485829e-06,3.569512e+00,1.380232e-05,3.123646e+00,1.669443e-03,1.792427e+00
3,32,32,373,1.944294e+01,3.125000e-02,1.057899e-07,3.811994e+00,1.579287e-06,3.127565e+00,4.429528e-04,1.914142e+00
4,64,64,697,1.646647e+02,1.562500e-02,6.899664e-09,3.938532e+00,1.895215e-07,3.058840e+00,1.129459e-04,1.971520e+00


==> plate.rk.GaussLegendre-2.HCT-3.csv <==
level,N,timesteps,iterations,runtime,dt,errorL2,rateL2,errorH1,rateH1,errorH2,rateH2
1,8,8,136,6.933248e+00,1.250000e-01,1.764001e-05,nan,1.202993e-04,nan,5.782903e-03,nan
2,16,16,246,4.295777e+00,6.250000e-02,1.485829e-06,3.569512e+00,1.380232e-05,3.123646e+00,1.669443e-03,1.792427e+00
3,32,32,410,3.997011e+01,3.125000e-02,1.057899e-07,3.811994e+00,1.579287e-06,3.127565e+00,4.429528e-04,1.914142e+00
4,64,64,707,2.929411e+02,1.562500e-02,6.899664e-09,3.938532e+00,1.895215e-07,3.058840e+00,1.129459e-04,1.971520e+00

